A Search for Dark Higgs Bosons

Recent astrophysical and terrestrial experiments have motivated the proposal of a dark sector with GeV-scale gauge boson force carriers and new Higgs bosons. We present a search for a dark Higgs boson using 516 fb-1 of data collected with the BABAR detector. We do not observe a significant signal and we set 90% confidence level upper limits on the product of the Standard Model-dark sector mixing angle and the dark sector coupling constant.

==> description.txt <==
\\
Title: A Search for Dark Higgs Bosons
Authors: The BABAR Collaboration, J. P. Lees et al.
Comments:  7 pages, 5 postscript figures, submitted to Phys. Rev. Lett.
Report-no: BABAR-PUB-11/025, SLAC-PUB-14863
\\
Recent astrophysical and terrestrial experiments have motivated the proposal of a dark sector 
with GeV-scale gauge boson force carriers and new Higgs bosons. We present a search for a 
dark Higgs boson using 516 fb-1 of data collected with the BABAR detector. We do 
not observe a significant signal and we set 90% confidence level upper limits on the product 
of the Standard Model-dark sector mixing angle and the dark sector coupling constant. 
\\

